Packing, Hitting, and Colouring Squares

Given a finite family of squares in the plane, the packing problem asks for the maximum number $\nu$ of pairwise disjoint squares among them, while the hitting problem for the minimum number $\tau$ of points hitting all of them. Clearly, $\tau \ge \nu$. Both problems are known to be NP-hard, even for families of axis-parallel unit squares. The main results of this work provide the first non-trivial bounds for the $\tau / \nu$ ratio for not necessarily axis-parallel squares. We establish an upper bound of $6$ for unit squares and $10$ for squares of varying sizes. The worst ratios we can provide with examples are $3$ and $4$, respectively. For comparison, in the axis-parallel case, the supremum of the considered ratio is in the interval $[\frac{3}{2},2]$ for unit squares and $[\frac{3}{2},4]$ for squares of varying sizes. The methods we introduced for the $\tau/\nu$ ratio can also be used to relate the chromatic number $\chi$ and clique number $\omega$ of squares by bounding the $\chi/\omega$ ratio by $6$ for unit squares and $9$ for squares of varying sizes. The $\tau / \nu$ and $\chi/\omega$ ratios have already been bounded before by a constant for "fat" objects, the fattest and simplest of which are disks and squares. However, while disks have received significant attention, specific bounds for squares have remained essentially unexplored. This work intends to fill this gap.

==> Classification.txt <==
52C15  	Packing and covering in $2$ dimensions 

05B40  	Combinatorial aspects of packing and covering

90C27  	Combinatorial optimization

05C15  	Coloring of graphs and hypergraphs

05C62  	Graph representations (geometric and intersection representations, etc.)

68W25  	Approximation algorithms

68R01  	General topics of discrete mathematics in relation to computer science

68R10  	Graph theory (including graph drawing) in computer science


G.2.1 Combinatorics

G.2.2 Graph Theory
